NeuralZip: Reusable Setup for Fast Lossless Compression

Lossless compression can reduce the storage and movement of model weights without changing their floating-point values, but repeated statistical analysis and code construction add computational overhead. We study whether the statistical structure of exponents can be prepared once and reused. For this, we introduce NeuralZip, which groups chunks with similar exponent distributions, shares Huffman codes, and selectively represents recurring exponent tuples using packed exponents, thereby achieving additional moderate compression ratios. A setup chooses these representations before subsequent encodings, while every encoding still processes the current tensor values. In floating-point model checkpoints, post-setup compression is 1.81-21.33$\times$ faster than the baselines and achieves exact bit-to-bit reconstruction. We show that this setup can be precomputed and transferred from another compatible architecture, preserving similar compression ratios and avoiding the need to amortize setup costs. Therefore, compression adaptation is transferable and reusable. Training checkpoints demonstrate continued reuse as the weights evolve. Finally, GPU experiments reduce active memory usage by up to 27.5$\%$ while reproducing the logits exactly.

==> data/plots/checkpoint-bf16-gaperon-1.5b.csv <==
step_k,zipnn_ratio,neuralzip_ratio,zipnn_seconds,neuralzip_seconds,dfloat11_ratio,dfloat11_seconds
25.0,28.591357873598604,28.447889749661226,1.4896779619157314,0.6447770949453115,30.807545572391692,453.66682225093246
93.0,25.90069615805932,26.38638665407124,1.5767358914017677,0.6887190528213978,27.874462637769227,445.5494946166873
143.0,25.586655893351235,26.241772570948783,1.6201374754309654,0.5040287598967552,27.543163181342006,442.3377125672996
191.0,25.50946114100185,26.276850854082074,1.5819590333849192,0.4622513260692358,27.469634804349504,443.77714165486395
238.0,25.50982477549984,26.362915445306765,1.5724557545036077,0.4632799029350281,27.479814434799795,448.22564040124416
286.0,25.548373302261332,26.47774399913521,1.6118017714470625,0.5227274894714355,27.532172597245246,443.240248830989
358.0,24.30562114041587,25.644556195233136,1.6849418450146914,0.4586762357503176,26.207554024140986,437.56487619690597
812.0,23.580172585884423,25.092366632666764,1.489476477727294,0.4619323257356882,25.41428593401274,435.9045757148415


==> data/plots/checkpoint-bf16-olmo2-1b.csv <==
step_k,zipnn_ratio,neuralzip_ratio,zipnn_seconds,neuralzip_seconds,dfloat11_ratio,dfloat11_seconds
0.0,32.263261392724985,31.9201564309125,1.4484672266989946,0.45839066430926323,34.76960252941751,454.2168447878212
70.0,32.96294567455128,33.305577343832965,1.3887361958622932,0.7592526972293854,35.68087234488547,458.980222703889
160.0,33.13371100694497,33.74648031443562,1.2597708813846111,0.7634708415716887,35.93842321674796,460.00367276370525
260.0,33.2057685825692,33.88610666180814,1.3216318916529417,0.7601474113762379,36.0552400023593,460.9756285119802
360.0,33.19901116664362,33.86444517788774,1.343835011124611,0.7640105038881302,36.05090400166384,460.1255081836134
450.0,33.189128794356854,33.8159441419347,1.339500144124031,0.7612000200897455,36.04840305335477,458.0678738486022
550.0,33.21217338613119,33.87401157286168,1.3713783528655767,0.7601145282387733,36.09356464280567,460.1937064882368
650.0,33.18786394229178,33.8592792316673,1.3983334135264158,0.7673498727381229,36.052301049693334,459.4043104201555
750.0,33.18950847894545,33.91056964961031,1.5317017752677202,0.7599602583795786,36.053519771225744,460.01721220463514
840.0,33.15498263735644,33.859702353034834,1.2656691279262304,0.7587405070662498,36.01090014248449,460.56902313791215
940.0,33.16614945876669,33.84140732049773,1.3265914544463158,0.7549532279372215,36.023442663925906,461.07403073087335
1040.0,33.15262263971143,33.77633532174022,1.3362967260181904,0.7633727099746466,36.00821002531956,458.70904531888664
1130.0,33.14398464696138,33.73576968021997,1.298167783766985,0.7591931391507387,35.99448750505564,461.5904013309628
1230.0,33.12558334583954,33.68840096364838,1.2917131409049034,0.7572144269943237,35.97509369037107,461.5936408601701
1330.0,33.09959084466807,33.737876195638755,1.422190209850669,0.7605624794960022,35.928364066872504,461.5271533858031
1430.0,33.085352874627446,33.71684518477944,1.3895617052912712,0.7601293716579676,35.90699175741528,462.74936085008085
1520.0,33.07790087430195,33.75160666247619,1.4693282525986433,0.7852701507508755,35.88893707505496,463.6308990865946
1620.0,33.10950251152668,33.71459704525817,1.380191644653678,0.7692182455211878,35.91731354827965,460.5390664730221
1720.0,33.20398922354122,33.75008529771194,1.2742211893200874,0.7647935803979635,36.03100389596525,460.3992749899626
1810.0,33.252717881684646,33.83039060851423,1.3630112055689096,0.7651541903614998,36.1043752152848,459.89485197141767
1907.359,33.24301410527035,33.914667455131976,1.5490922164171934,0.7601674124598503,36.102281360508556,462.69258450716734


==> data/plots/checkpoint-bf16-pythia-1b.csv <==
step_k,zipnn_ratio,neuralzip_ratio,zipnn_seconds,neuralzip_seconds,dfloat11_ratio,dfloat11_seconds
0.0,32.33531907011334,32.049057893946824,0.8968210350722075,0.3178150709718466,34.82896851007471,312.0320213101804
0.128,32.34622142260831,32.08125654133243,0.9577588327229023,0.3189689517021179,34.814404399070966,308.11984693817794
5.0,32.47215086822213,32.402949572423154,0.9254881981760263,0.5389412064105272,34.99477227117718,309.37450231425464
13.0,32.509310862840415,32.41362134156632,0.9310542028397322,0.5744277890771627,35.066555250530584,309.6782211922109
21.0,32.47167645755403,32.43032079475426,0.9495972357690334,0.553435830399394,35.01449609237421,311.5077479891479
28.0,32.48290990916111,32.43650552849728,0.9314045570790768,0.5654812157154083,35.03286122118493,310.4396701492369
36.0,32.49724739023529,32.44910389913068,0.9211551863700151,0.5712965372949839,35.05829338874577,311.2600121702999
44.0,32.50727089696762,32.46120670828703,0.9686350710690022,0.5798263698816299,35.07335316006211,310.6331274919212
51.0,32.512159600066745,32.469131244319726,0.9289109222590923,0.5846513230353594,35.08229155122674,310.8819068130106
59.0,32.51754317279403,32.47434402920649,0.9769077990204096,0.6379025243222713,35.08949498304393,311.675513042137
66.0,32.51979484442746,32.480303813224396,0.9167868569493294,0.6532687097787857,35.093981623101854,310.0833287741989
74.0,32.523065609477285,32.490719993620125,0.9512907210737467,0.5401709359139204,35.095476906226345,310.3048745803535
82.0,32.525608747164924,32.501614439270625,0.939401438459754,0.5563672613352537,35.099235325908744,310.74732279218733
89.0,32.536909703456644,32.50791490944955,0.8599103447049856,0.6488733682781458,35.11424844684273,311.7903523016721
97.0,32.54949097553888,32.508748883869835,0.953049236908555,0.6109935827553272,35.1336403782432,311.11313368566334
105.0,32.564014168622506,32.51038085656807,0.9041787199676037,0.5538283213973045,35.152180445987774,310.89120451919734
112.0,32.5796169424827,32.514599553434074,0.9442962259054184,0.659255051985383,35.172171222021156,311.0895155631006
120.0,32.59708424910406,32.52022715114876,0.9253583904355764,0.6394379921257496,35.19586961626123,311.2481344919652
128.0,32.61474161649932,32.52700400870689,0.8840651474893093,0.6001283377408981,35.22083043705621,310.99523968063295
135.0,32.63068823925833,32.531715203147705,0.9429553635418415,0.5436696689575911,35.24390201620106,311.5082911942154
143.0,32.643455618692236,32.53816333364708,0.9714937899261713,0.5799828115850687,35.26715950502648,311.2628259845078


==> data/plots/checkpoint-bf16-tri-1.9b.csv <==
step_k,zipnn_ratio,neuralzip_ratio,zipnn_seconds,neuralzip_seconds,dfloat11_ratio,dfloat11_seconds
20.0,32.645252763300014,32.449613102794395,1.91842102073133,0.5935950763523579,35.186996508937575,560.0741510204971
60.0,32.654811897945066,32.44881510314947,1.881816929206252,0.6028570011258125,35.18674342668095,560.175452882424
80.0,32.66363533606953,32.45482705059561,2.056143509224057,0.568165484815836,35.19376162210332,561.1753096524626
120.0,32.691441657191724,32.48258477859776,1.6999121103435755,0.5560544822365046,35.221506248206204,564.9224528241903
140.0,32.69491946513505,32.484415064170605,1.7789210602641106,0.554477920755744,35.22414382084622,562.9081632569432
180.0,32.70803734097456,32.49728709973156,1.9920399095863104,0.5541367493569851,35.23860140734698,561.4167989622802
220.0,32.716465013289685,32.50754080088432,1.9561099577695131,0.5570263210684061,35.246395655350945,562.7415603045374
240.0,32.71900650533512,32.51363672210674,2.0678010545670986,0.553625300526619,35.248463323014214,564.632145287469
280.0,32.73519564326491,32.53304373072108,1.9697268065065145,0.5556358844041824,35.26720981900247,563.9184728451073
300.0,32.73947073218358,32.537612921344696,1.8854853175580502,0.5542814694344997,35.27222546928195,558.9041183926165
340.0,32.74583996897541,32.542002776267026,1.9343313910067081,0.5549459233880043,35.27865114927693,561.5551422387362
380.0,32.75563388744394,32.55374511853086,1.9327693283557892,0.558858934789896,35.28858730903998,559.7304336223751
400.0,32.758163438517904,32.55596226946672,1.8176581244915724,0.5544906798750162,35.29277433329399,562.921380661428
440.0,32.766712565992,32.5634355485799,2.0357300601899624,0.5734973307698965,35.30187335356116,564.552779905498
460.0,32.76957657483193,32.566311498391315,1.9343365151435137,0.6816884726285934,35.30501897031181,565.4964436609298
500.0,32.77473739636652,32.57148497956696,1.901181686669588,0.9357734769582748,35.31003086139656,564.6814064551145
540.0,32.78529968318038,32.58281165440231,1.7960035428404808,0.7382267042994499,35.322247636147594,564.9666555672884
560.0,32.79023655621746,32.587294051853604,2.0462662875652313,0.7378358505666256,35.32771643523826,564.9209758955985
600.0,32.79267384117383,32.587745929172456,2.026141522452235,0.7860744204372168,35.33003220975337,563.6073712427169
620.0,32.79619399534008,32.5930653002728,2.2067306488752365,0.8699382655322552,35.334948296654915,561.4464214388281


==> data/plots/ngram_exponent_entropy.csv <==
model,n,bits_per_exponent,sampled_exponents,tuples,unique_symbols
Qwen 3.5 0.8B,1,2.726040413619356,8378480,8378480,31
Qwen 3.5 0.8B,2,2.7142481468239663,8378480,4189240,440
Qwen 3.5 0.8B,4,2.6903256559748328,8378480,2094620,19500
Qwen 3.5 0.8B,8,2.3518218460233706,8378480,1047310,678064
Gemma 3 1B,1,2.7807967432680036,8379976,8379976,36
Gemma 3 1B,2,2.76324308635204,8379976,4189988,494
Gemma 3 1B,4,2.725439551477171,8379976,2094994,19658
Gemma 3 1B,8,2.3583450531395944,8379976,1047497,687165
DINOv3 ConvNeXt-B,1,2.709742127859218,8384128,8384128,34
DINOv3 ConvNeXt-B,2,2.6997695386803833,8384128,4192064,477
DINOv3 ConvNeXt-B,4,2.68517432180546,8384128,2096032,20859
DINOv3 ConvNeXt-B,8,2.3745390774166264,8384128,1048016,696599
DINOv3 ViT-B/16,1,2.6821000907730124,8384960,8384960,32
DINOv3 ViT-B/16,2,2.6752226710679095,8384960,4192480,440
DINOv3 ViT-B/16,4,2.665966093264382,8384960,2096240,19031
DINOv3 ViT-B/16,8,2.370853637744509,8384960,1048120,683931
SigLIP 2 Base,1,3.299391975583559,8387104,8387104,32
SigLIP 2 Base,2,3.0639085262597696,8387104,4193552,546
SigLIP 2 Base,4,2.870174654386908,8387104,2096776,27017
SigLIP 2 Base,8,2.4048175420151368,8387104,1048388,759091
Parakeet TDT 0.6B v3,1,2.765711597879569,8377824,8377824,31
Parakeet TDT 0.6B v3,2,2.7533833892537984,8377824,4188912,430
Parakeet TDT 0.6B v3,4,2.7165230664170164,8377824,2094456,21581
Parakeet TDT 0.6B v3,8,2.375512805785941,8377824,1047228,696496


==> data/plots/zero_order_entropy.csv <==
model,sign,exponent,mantissa
Qwen 3.5 0.8B,0.9999980558397421,2.7312686741017487,6.972193330008304
Gemma 3 1B,0.999999962200186,2.777905635452223,6.967657356498921
DINOv3 ConvNeXt-B,0.9999954206231891,2.7068891366463483,6.97189276019098
DINOv3 ViT-B/16,0.9999995193413509,2.690945751938652,6.9719665439792555
SigLIP 2 Base,0.9999998794735756,3.344918663319391,6.971787236782105
Parakeet TDT 0.6B v3,0.9999807253465962,2.7658847868783556,6.97270215479414

